Neural Network Enhanced Polyconvexification of Isotropic Energy Densities in Computational Mechanics

We present a neural network approach for fast evaluation of parameter-dependent polyconvex envelopes, which are crucial in computational mechanics. Our method uses a neural network architecture that inherently encodes polyconvexity in the main variable by combining a feature extraction layer that computes the minors function on the signed singular value characterisation of isotropic energy densities with a Partially Input Convex Neural Network (PICNN). The envelope inequality is weakly enforced by penalisation during training, as are the symmetries of the function. As a guiding example, we focus on a pseudo time incremental variational damage problem, which is parameter-dependent on previous time-step iterates, the deformation gradient and the internal variable. This problem is reformulated in terms of signed singular values and a splitting approach is applied to reduce the dimension of the parameter space, thereby making training more tractable. Numerical experiments show that the networks achieve favourable accuracy for engineering applications while providing high compression and significant speed-up over traditional polyconvexification schemes. Most importantly, the network adapts to varying physical or material parameters, enabling real-time polyconvexification in large-scale computational mechanics scenarios.

==> Pictures/GenKSD/PhipcNNGKSD_paramspace_meanabs_errors.dat <==
0.8999999761581421 0.8999999761581421 0.04044371470808983
0.8999999761581421 0.9631578922271729 0.025627614930272102
0.8999999761581421 1.0263158082962036 0.01795993559062481
0.8999999761581421 1.0894736051559448 0.021640554070472717
0.8999999761581421 1.1526315212249756 0.025289420038461685
0.8999999761581421 1.2157894372940063 0.028879433870315552
0.8999999761581421 1.278947353363037 0.03125034272670746
0.8999999761581421 1.3421052694320679 0.03300996869802475
0.8999999761581421 1.4052631855010986 0.034517306834459305
0.8999999761581421 1.4684209823608398 0.035973720252513885
0.8999999761581421 1.5315788984298706 0.038890291005373
0.8999999761581421 1.5947368144989014 0.04183804616332054
0.8999999761581421 1.6578946113586426 0.04460020735859871
0.8999999761581421 1.7210525274276733 0.047307662665843964
0.8999999761581421 1.784210443496704 0.05012678727507591
0.8999999761581421 1.8473683595657349 0.0526881217956543
0.8999999761581421 1.9105262756347656 0.054327722638845444
0.8999999761581421 1.9736840724945068 0.05511782318353653
0.8999999761581421 2.036842107772827 0.055904682725667953
0.8999999761581421 2.0999999046325684 0.05856120586395264
0.9631578922271729 0.8999999761581421 0.028489243239164352
0.9631578922271729 0.9631578922271729 0.019268682226538658
0.9631578922271729 1.0263158082962036 0.026403140276670456
0.9631578922271729 1.0894736051559448 0.031007112935185432
0.9631578922271729 1.1526315212249756 0.03341326117515564
0.9631578922271729 1.2157894372940063 0.03487907722592354
0.9631578922271729 1.278947353363037 0.03629019856452942
0.9631578922271729 1.3421052694320679 0.03736681491136551
0.9631578922271729 1.4052631855010986 0.038265082985162735
0.9631578922271729 1.4684209823608398 0.03913291543722153
0.9631578922271729 1.5315788984298706 0.041826341301202774
0.9631578922271729 1.5947368144989014 0.04476279765367508
0.9631578922271729 1.6578946113586426 0.04767773300409317
0.9631578922271729 1.7210525274276733 0.05054923892021179
0.9631578922271729 1.784210443496704 0.053466565907001495
0.9631578922271729 1.8473683595657349 0.05619854852557182
0.9631578922271729 1.9105262756347656 0.05844990909099579
0.9631578922271729 1.9736840724945068 0.06006370857357979
0.9631578922271729 2.036842107772827 0.057684484869241714
0.9631578922271729 2.0999999046325684 0.05636630207300186
1.0263158082962036 0.8999999761581421 0.02297999896109104
1.0263158082962036 0.9631578922271729 0.026790866628289223
1.0263158082962036 1.0263158082962036 0.033073246479034424
1.0263158082962036 1.0894736051559448 0.03453943878412247
1.0263158082962036 1.1526315212249756 0.03594605252146721
1.0263158082962036 1.2157894372940063 0.03717730566859245
1.0263158082962036 1.278947353363037 0.038259804248809814
1.0263158082962036 1.3421052694320679 0.03921901807188988
1.0263158082962036 1.4052631855010986 0.04013819992542267
1.0263158082962036 1.4684209823608398 0.04095316678285599
1.0263158082962036 1.5315788984298706 0.0430273711681366
1.0263158082962036 1.5947368144989014 0.046046968549489975
1.0263158082962036 1.6578946113586426 0.04874461889266968
1.0263158082962036 1.7210525274276733 0.05167994275689125
1.0263158082962036 1.784210443496704 0.05461256206035614
1.0263158082962036 1.8473683595657349 0.05726790055632591
1.0263158082962036 1.9105262756347656 0.059535667300224304
1.0263158082962036 1.9736840724945068 0.061546068638563156
1.0263158082962036 2.036842107772827 0.061989087611436844
1.0263158082962036 2.0999999046325684 0.058365147560834885
1.0894736051559448 0.8999999761581421 0.02483964152634144
1.0894736051559448 0.9631578922271729 0.03180563449859619
1.0894736051559448 1.0263158082962036 0.034927014261484146
1.0894736051559448 1.0894736051559448 0.03674469515681267
1.0894736051559448 1.1526315212249756 0.037451695650815964
1.0894736051559448 1.2157894372940063 0.03816274553537369
1.0894736051559448 1.278947353363037 0.03868492320179939
1.0894736051559448 1.3421052694320679 0.039771001785993576
1.0894736051559448 1.4052631855010986 0.040982164442539215
1.0894736051559448 1.4684209823608398 0.04176554083824158
1.0894736051559448 1.5315788984298706 0.04353410378098488
1.0894736051559448 1.5947368144989014 0.046226561069488525
1.0894736051559448 1.6578946113586426 0.049157775938510895
1.0894736051559448 1.7210525274276733 0.05197668448090553
1.0894736051559448 1.784210443496704 0.054583750665187836
1.0894736051559448 1.8473683595657349 0.05708539858460426
1.0894736051559448 1.9105262756347656 0.059144288301467896
1.0894736051559448 1.9736840724945068 0.06080374866724014
1.0894736051559448 2.036842107772827 0.061907995492219925
1.0894736051559448 2.0999999046325684 0.05974356830120087
1.1526315212249756 0.8999999761581421 0.02758749946951866
1.1526315212249756 0.9631578922271729 0.034311044961214066
1.1526315212249756 1.0263158082962036 0.03706212714314461
1.1526315212249756 1.0894736051559448 0.038312990218400955
1.1526315212249756 1.1526315212249756 0.039251089096069336
1.1526315212249756 1.2157894372940063 0.03953009098768234
1.1526315212249756 1.278947353363037 0.0395626537501812
1.1526315212249756 1.3421052694320679 0.04008866846561432
1.1526315212249756 1.4052631855010986 0.041539277881383896
1.1526315212249756 1.4684209823608398 0.0423407107591629
1.1526315212249756 1.5315788984298706 0.043973322957754135
1.1526315212249756 1.5947368144989014 0.046334896236658096
1.1526315212249756 1.6578946113586426 0.04917503520846367
1.1526315212249756 1.7210525274276733 0.052241865545511246
1.1526315212249756 1.784210443496704 0.05495477467775345
1.1526315212249756 1.8473683595657349 0.05723251402378082
1.1526315212249756 1.9105262756347656 0.0589635856449604
1.1526315212249756 1.9736840724945068 0.06028217822313309
1.1526315212249756 2.036842107772827 0.06150805577635765
1.1526315212249756 2.0999999046325684 0.060778431594371796
1.2157894372940063 0.8999999761581421 0.02988157980144024
1.2157894372940063 0.9631578922271729 0.035874273627996445
1.2157894372940063 1.0263158082962036 0.03905460983514786
1.2157894372940063 1.0894736051559448 0.04004555195569992
1.2157894372940063 1.1526315212249756 0.04040510952472687
1.2157894372940063 1.2157894372940063 0.041055891662836075
1.2157894372940063 1.278947353363037 0.040434472262859344
1.2157894372940063 1.3421052694320679 0.040194589644670486
1.2157894372940063 1.4052631855010986 0.041488781571388245
1.2157894372940063 1.4684209823608398 0.04248885065317154
1.2157894372940063 1.5315788984298706 0.044399864971637726
1.2157894372940063 1.5947368144989014 0.04682406783103943
1.2157894372940063 1.6578946113586426 0.04928586259484291
1.2157894372940063 1.7210525274276733 0.051980625838041306
1.2157894372940063 1.784210443496704 0.0545501634478569
1.2157894372940063 1.8473683595657349 0.0569026805460453
1.2157894372940063 1.9105262756347656 0.05877629294991493
1.2157894372940063 1.9736840724945068 0.0603269599378109
1.2157894372940063 2.036842107772827 0.06143069639801979
1.2157894372940063 2.0999999046325684 0.060993827879428864
1.278947353363037 0.8999999761581421 0.031449854373931885
1.278947353363037 0.9631578922271729 0.03666126728057861
1.278947353363037 1.0263158082962036 0.04025977477431297
1.278947353363037 1.0894736051559448 0.04169086366891861
1.278947353363037 1.1526315212249756 0.04171125963330269
1.278947353363037 1.2157894372940063 0.041796620935201645
1.278947353363037 1.278947353363037 0.04158405587077141
1.278947353363037 1.3421052694320679 0.0409390926361084
1.278947353363037 1.4052631855010986 0.04170260205864906
1.278947353363037 1.4684209823608398 0.042121246457099915
1.278947353363037 1.5315788984298706 0.04421614855527878
1.278947353363037 1.5947368144989014 0.04695964977145195
1.278947353363037 1.6578946113586426 0.04967931658029556
1.278947353363037 1.7210525274276733 0.05190573260188103
1.278947353363037 1.784210443496704 0.05408068373799324
1.278947353363037 1.8473683595657349 0.056176818907260895
1.278947353363037 1.9105262756347656 0.058240387588739395
1.278947353363037 1.9736840724945068 0.059825409203767776
1.278947353363037 2.036842107772827 0.06118673086166382
1.278947353363037 2.0999999046325684 0.060997944325208664
1.3421052694320679 0.8999999761581421 0.03346880525350571
1.3421052694320679 0.9631578922271729 0.03816105052828789
1.3421052694320679 1.0263158082962036 0.04110565036535263
1.3421052694320679 1.0894736051559448 0.042919471859931946
1.3421052694320679 1.1526315212249756 0.04322686046361923
1.3421052694320679 1.2157894372940063 0.042938217520713806
1.3421052694320679 1.278947353363037 0.04210354760289192
1.3421052694320679 1.3421052694320679 0.041779518127441406
1.3421052694320679 1.4052631855010986 0.0419296957552433
1.3421052694320679 1.4684209823608398 0.042503226548433304
1.3421052694320679 1.5315788984298706 0.04408358410000801
1.3421052694320679 1.5947368144989014 0.046648815274238586
1.3421052694320679 1.6578946113586426 0.04945685341954231
1.3421052694320679 1.7210525274276733 0.05181433632969856
1.3421052694320679 1.784210443496704 0.053679175674915314
1.3421052694320679 1.8473683595657349 0.05559268966317177
1.3421052694320679 1.9105262756347656 0.05749175325036049
1.3421052694320679 1.9736840724945068 0.05919438973069191
1.3421052694320679 2.036842107772827 0.06058090925216675
1.3421052694320679 2.0999999046325684 0.06048969551920891
1.4052631855010986 0.8999999761581421 0.03599464148283005
1.4052631855010986 0.9631578922271729 0.04041988402605057
1.4052631855010986 1.0263158082962036 0.04324990510940552
1.4052631855010986 1.0894736051559448 0.044257134199142456
1.4052631855010986 1.1526315212249756 0.044506609439849854
1.4052631855010986 1.2157894372940063 0.044174302369356155
1.4052631855010986 1.278947353363037 0.043120451271533966
1.4052631855010986 1.3421052694320679 0.04217320680618286
1.4052631855010986 1.4052631855010986 0.0424039289355278
1.4052631855010986 1.4684209823608398 0.04280459135770798
1.4052631855010986 1.5315788984298706 0.04460035264492035
1.4052631855010986 1.5947368144989014 0.04721546918153763
1.4052631855010986 1.6578946113586426 0.049317918717861176
1.4052631855010986 1.7210525274276733 0.05134747177362442
1.4052631855010986 1.784210443496704 0.053387291729450226
1.4052631855010986 1.8473683595657349 0.055132072418928146
1.4052631855010986 1.9105262756347656 0.05669395253062248
1.4052631855010986 1.9736840724945068 0.05803023651242256
1.4052631855010986 2.036842107772827 0.0594075545668602
1.4052631855010986 2.0999999046325684 0.05949755385518074
1.4684209823608398 0.8999999761581421 0.03924662992358208
1.4684209823608398 0.9631578922271729 0.043316446244716644
1.4684209823608398 1.0263158082962036 0.045737072825431824
1.4684209823608398 1.0894736051559448 0.04655942693352699
1.4684209823608398 1.1526315212249756 0.04627284035086632
1.4684209823608398 1.2157894372940063 0.045702721923589706
1.4684209823608398 1.278947353363037 0.04445222392678261
1.4684209823608398 1.3421052694320679 0.04303976893424988
1.4684209823608398 1.4052631855010986 0.04260243475437164
1.4684209823608398 1.4684209823608398 0.042979806661605835
1.4684209823608398 1.5315788984298706 0.044831495732069016
1.4684209823608398 1.5947368144989014 0.047537364065647125
1.4684209823608398 1.6578946113586426 0.04971950128674507
1.4684209823608398 1.7210525274276733 0.05144088715314865
1.4684209823608398 1.784210443496704 0.053078100085258484
1.4684209823608398 1.8473683595657349 0.05435115844011307
1.4684209823608398 1.9105262756347656 0.055908240377902985
1.4684209823608398 1.9736840724945068 0.056884583085775375
1.4684209823608398 2.036842107772827 0.057868123054504395
1.4684209823608398 2.0999999046325684 0.05798085406422615
1.5315788984298706 0.8999999761581421 0.04195922985672951
1.5315788984298706 0.9631578922271729 0.04660129174590111
1.5315788984298706 1.0263158082962036 0.04879169538617134
1.5315788984298706 1.0894736051559448 0.049475401639938354
1.5315788984298706 1.1526315212249756 0.04905583709478378
1.5315788984298706 1.2157894372940063 0.04789852723479271
1.5315788984298706 1.278947353363037 0.046313658356666565
1.5315788984298706 1.3421052694320679 0.044415269047021866
1.5315788984298706 1.4052631855010986 0.0435689315199852
1.5315788984298706 1.4684209823608398 0.043682824820280075
1.5315788984298706 1.5315788984298706 0.04529865086078644
1.5315788984298706 1.5947368144989014 0.04773586243391037
1.5315788984298706 1.6578946113586426 0.0498027503490448
1.5315788984298706 1.7210525274276733 0.051653120666742325
1.5315788984298706 1.784210443496704 0.052948907017707825
1.5315788984298706 1.8473683595657349 0.05423387512564659
1.5315788984298706 1.9105262756347656 0.05512586608529091
1.5315788984298706 1.9736840724945068 0.05580233782529831
1.5315788984298706 2.036842107772827 0.05646568536758423
1.5315788984298706 2.0999999046325684 0.056347962468862534
1.5947368144989014 0.8999999761581421 0.043999381363391876
1.5947368144989014 0.9631578922271729 0.04934772476553917
1.5947368144989014 1.0263158082962036 0.05188662186264992
1.5947368144989014 1.0894736051559448 0.052343182265758514
1.5947368144989014 1.1526315212249756 0.0518539622426033
1.5947368144989014 1.2157894372940063 0.0504099503159523
1.5947368144989014 1.278947353363037 0.048541903495788574
1.5947368144989014 1.3421052694320679 0.04655986279249191
1.5947368144989014 1.4052631855010986 0.0458153672516346
1.5947368144989014 1.4684209823608398 0.045311350375413895
1.5947368144989014 1.5315788984298706 0.04583842679858208
1.5947368144989014 1.5947368144989014 0.048333629965782166
1.5947368144989014 1.6578946113586426 0.050173647701740265
1.5947368144989014 1.7210525274276733 0.05174475163221359
1.5947368144989014 1.784210443496704 0.053259655833244324
1.5947368144989014 1.8473683595657349 0.05395756661891937
1.5947368144989014 1.9105262756347656 0.054807886481285095
1.5947368144989014 1.9736840724945068 0.055213116109371185
1.5947368144989014 2.036842107772827 0.05542636662721634
1.5947368144989014 2.0999999046325684 0.05486607551574707
1.6578946113586426 0.8999999761581421 0.04528674855828285
1.6578946113586426 0.9631578922271729 0.051684461534023285
1.6578946113586426 1.0263158082962036 0.054583244025707245
1.6578946113586426 1.0894736051559448 0.055258214473724365
1.6578946113586426 1.1526315212249756 0.05446777492761612
1.6578946113586426 1.2157894372940063 0.05286641791462898
1.6578946113586426 1.278947353363037 0.05080781504511833
1.6578946113586426 1.3421052694320679 0.048552464693784714
1.6578946113586426 1.4052631855010986 0.04790531471371651
1.6578946113586426 1.4684209823608398 0.04772216081619263
1.6578946113586426 1.5315788984298706 0.047720808535814285
1.6578946113586426 1.5947368144989014 0.049112968146800995
1.6578946113586426 1.6578946113586426 0.05092204734683037
1.6578946113586426 1.7210525274276733 0.05225659906864166
1.6578946113586426 1.784210443496704 0.05342916399240494
1.6578946113586426 1.8473683595657349 0.054424189031124115
1.6578946113586426 1.9105262756347656 0.05467042699456215
1.6578946113586426 1.9736840724945068 0.0547272264957428
1.6578946113586426 2.036842107772827 0.05467134341597557
1.6578946113586426 2.0999999046325684 0.05403664708137512
1.7210525274276733 0.8999999761581421 0.0462525375187397
1.7210525274276733 0.9631578922271729 0.05327288806438446
1.7210525274276733 1.0263158082962036 0.05661898851394653
1.7210525274276733 1.0894736051559448 0.05784883350133896
1.7210525274276733 1.1526315212249756 0.05728163942694664
1.7210525274276733 1.2157894372940063 0.05515474081039429
1.7210525274276733 1.278947353363037 0.053052861243486404
1.7210525274276733 1.3421052694320679 0.05060017481446266
1.7210525274276733 1.4052631855010986 0.04985251650214195
1.7210525274276733 1.4684209823608398 0.04958659037947655
1.7210525274276733 1.5315788984298706 0.04991990327835083
1.7210525274276733 1.5947368144989014 0.05054759979248047
1.7210525274276733 1.6578946113586426 0.05200396850705147
1.7210525274276733 1.7210525274276733 0.05336901172995567
1.7210525274276733 1.784210443496704 0.05405999720096588
1.7210525274276733 1.8473683595657349 0.054809704422950745
1.7210525274276733 1.9105262756347656 0.055204980075359344
1.7210525274276733 1.9736840724945068 0.0548216849565506
1.7210525274276733 2.036842107772827 0.054141540080308914
1.7210525274276733 2.0999999046325684 0.05345284566283226
1.784210443496704 0.8999999761581421 0.04716922342777252
1.784210443496704 0.9631578922271729 0.05417712405323982
1.784210443496704 1.0263158082962036 0.05802476778626442
1.784210443496704 1.0894736051559448 0.05986975133419037
1.784210443496704 1.1526315212249756 0.05963685363531113
1.784210443496704 1.2157894372940063 0.05781063064932823
1.784210443496704 1.278947353363037 0.05498414859175682
1.784210443496704 1.3421052694320679 0.052849169820547104
1.784210443496704 1.4052631855010986 0.051752135157585144
1.784210443496704 1.4684209823608398 0.05104212090373039
1.784210443496704 1.5315788984298706 0.051556628197431564
1.784210443496704 1.5947368144989014 0.05257921293377876
1.784210443496704 1.6578946113586426 0.05324071645736694
1.784210443496704 1.7210525274276733 0.05421362444758415
1.784210443496704 1.784210443496704 0.05508830025792122
1.784210443496704 1.8473683595657349 0.05546756461262703
1.784210443496704 1.9105262756347656 0.05570601671934128
1.784210443496704 1.9736840724945068 0.05554373934864998
1.784210443496704 2.036842107772827 0.054567284882068634
1.784210443496704 2.0999999046325684 0.05306760221719742
1.8473683595657349 0.8999999761581421 0.05141184851527214
1.8473683595657349 0.9631578922271729 0.054511815309524536
1.8473683595657349 1.0263158082962036 0.059000544250011444
1.8473683595657349 1.0894736051559448 0.061289332807064056
1.8473683595657349 1.1526315212249756 0.06161176785826683
1.8473683595657349 1.2157894372940063 0.05988875776529312
1.8473683595657349 1.278947353363037 0.057471197098493576
1.8473683595657349 1.3421052694320679 0.05464089289307594
1.8473683595657349 1.4052631855010986 0.0539369210600853
1.8473683595657349 1.4684209823608398 0.052640099078416824
1.8473683595657349 1.5315788984298706 0.052775781601667404
1.8473683595657349 1.5947368144989014 0.054028309881687164
1.8473683595657349 1.6578946113586426 0.05453397333621979
1.8473683595657349 1.7210525274276733 0.05517001450061798
1.8473683595657349 1.784210443496704 0.055638305842876434
1.8473683595657349 1.8473683595657349 0.056097473949193954
1.8473683595657349 1.9105262756347656 0.05612343177199364
1.8473683595657349 1.9736840724945068 0.05573364719748497
1.8473683595657349 2.036842107772827 0.05496702715754509
1.8473683595657349 2.0999999046325684 0.0535980723798275
1.9105262756347656 0.8999999761581421 0.05900758504867554
1.9105262756347656 0.9631578922271729 0.05454089492559433
1.9105262756347656 1.0263158082962036 0.05952524393796921
1.9105262756347656 1.0894736051559448 0.06213690713047981
1.9105262756347656 1.1526315212249756 0.063031405210495
1.9105262756347656 1.2157894372940063 0.061916783452034
1.9105262756347656 1.278947353363037 0.059535108506679535
1.9105262756347656 1.3421052694320679 0.057386614382267
1.9105262756347656 1.4052631855010986 0.05566660314798355
1.9105262756347656 1.4684209823608398 0.054501719772815704
1.9105262756347656 1.5315788984298706 0.054425597190856934
1.9105262756347656 1.5947368144989014 0.05509597808122635
1.9105262756347656 1.6578946113586426 0.055757805705070496
1.9105262756347656 1.7210525274276733 0.05605119466781616
1.9105262756347656 1.784210443496704 0.056327637284994125
1.9105262756347656 1.8473683595657349 0.0562707781791687
1.9105262756347656 1.9105262756347656 0.056423839181661606
1.9105262756347656 1.9736840724945068 0.055815283209085464
1.9105262756347656 2.036842107772827 0.05486529693007469
1.9105262756347656 2.0999999046325684 0.05381998419761658
1.9736840724945068 0.8999999761581421 0.06719914823770523
1.9736840724945068 0.9631578922271729 0.05365927889943123
1.9736840724945068 1.0263158082962036 0.05994782596826553
1.9736840724945068 1.0894736051559448 0.06274858862161636
1.9736840724945068 1.1526315212249756 0.06415321677923203
1.9736840724945068 1.2157894372940063 0.06358082592487335
1.9736840724945068 1.278947353363037 0.06144935265183449
1.9736840724945068 1.3421052694320679 0.05961649864912033
1.9736840724945068 1.4052631855010986 0.05820441246032715
1.9736840724945068 1.4684209823608398 0.056043580174446106
1.9736840724945068 1.5315788984298706 0.05587244778871536
1.9736840724945068 1.5947368144989014 0.05668773874640465
1.9736840724945068 1.6578946113586426 0.05701114609837532
1.9736840724945068 1.7210525274276733 0.05690065771341324
1.9736840724945068 1.784210443496704 0.05690658465027809
1.9736840724945068 1.8473683595657349 0.056687742471694946
1.9736840724945068 1.9105262756347656 0.05617436394095421
1.9736840724945068 1.9736840724945068 0.055771760642528534
1.9736840724945068 2.036842107772827 0.054543230682611465
1.9736840724945068 2.0999999046325684 0.05345886945724487
2.036842107772827 0.8999999761581421 0.07799825072288513
2.036842107772827 0.9631578922271729 0.06031867116689682
2.036842107772827 1.0263158082962036 0.05851278826594353
2.036842107772827 1.0894736051559448 0.06261608004570007
2.036842107772827 1.1526315212249756 0.0645693689584732
2.036842107772827 1.2157894372940063 0.0645783394575119
2.036842107772827 1.278947353363037 0.06323093175888062
2.036842107772827 1.3421052694320679 0.06133943423628807
2.036842107772827 1.4052631855010986 0.060066889971494675
2.036842107772827 1.4684209823608398 0.058123309165239334
2.036842107772827 1.5315788984298706 0.05640057474374771
2.036842107772827 1.5947368144989014 0.057422056794166565
2.036842107772827 1.6578946113586426 0.057670049369335175
2.036842107772827 1.7210525274276733 0.05740470066666603
2.036842107772827 1.784210443496704 0.05692364647984505
2.036842107772827 1.8473683595657349 0.05644652619957924
2.036842107772827 1.9105262756347656 0.055216651409864426
2.036842107772827 1.9736840724945068 0.05418457090854645
2.036842107772827 2.036842107772827 0.05284154787659645
2.036842107772827 2.0999999046325684 0.05095035955309868
2.0999999046325684 0.8999999761581421 0.09006713330745697
2.0999999046325684 0.9631578922271729 0.07089972496032715
2.0999999046325684 1.0263158082962036 0.05595029145479202
2.0999999046325684 1.0894736051559448 0.057591650635004044
2.0999999046325684 1.1526315212249756 0.06150474399328232
2.0999999046325684 1.2157894372940063 0.0630311593413353
2.0999999046325684 1.278947353363037 0.0622924268245697
2.0999999046325684 1.3421052694320679 0.060966432094573975
2.0999999046325684 1.4052631855010986 0.05970098823308945
2.0999999046325684 1.4684209823608398 0.05828692018985748
2.0999999046325684 1.5315788984298706 0.05618862807750702
2.0999999046325684 1.5947368144989014 0.056312140077352524
2.0999999046325684 1.6578946113586426 0.05694618448615074
2.0999999046325684 1.7210525274276733 0.056562524288892746
2.0999999046325684 1.784210443496704 0.05572935938835144
2.0999999046325684 1.8473683595657349 0.05505979433655739
2.0999999046325684 1.9105262756347656 0.05364125967025757
2.0999999046325684 1.9736840724945068 0.05131705477833748
2.0999999046325684 2.036842107772827 0.04856877401471138
2.0999999046325684 2.0999999046325684 0.046895336359739304


==> Pictures/GenKSD/PhipcNNGKSD_paramspace_relmax_errors.dat <==
0.8999999761581421 0.8999999761581421 0.024007704108953476
0.8999999761581421 0.9631578922271729 0.02321537211537361
0.8999999761581421 1.0263158082962036 0.022627945989370346
0.8999999761581421 1.0894736051559448 0.021977966651320457
0.8999999761581421 1.1526315212249756 0.021293628960847855
0.8999999761581421 1.2157894372940063 0.020678047090768814
0.8999999761581421 1.278947353363037 0.020051704719662666
0.8999999761581421 1.3421052694320679 0.020117800682783127
0.8999999761581421 1.4052631855010986 0.022091548889875412
0.8999999761581421 1.4684209823608398 0.02392856776714325
0.8999999761581421 1.5315788984298706 0.025939909741282463
0.8999999761581421 1.5947368144989014 0.02785792574286461
0.8999999761581421 1.6578946113586426 0.02963915653526783
0.8999999761581421 1.7210525274276733 0.03130706399679184
0.8999999761581421 1.784210443496704 0.032960597425699234
0.8999999761581421 1.8473683595657349 0.03452453017234802
0.8999999761581421 1.9105262756347656 0.03577380254864693
0.8999999761581421 1.9736840724945068 0.03655332326889038
0.8999999761581421 2.036842107772827 0.036872610449790955
0.8999999761581421 2.0999999046325684 0.03694829344749451
0.9631578922271729 0.8999999761581421 0.025449275970458984
0.9631578922271729 0.9631578922271729 0.02461867593228817
0.9631578922271729 1.0263158082962036 0.023889755830168724
0.9631578922271729 1.0894736051559448 0.022999174892902374
0.9631578922271729 1.1526315212249756 0.022289734333753586
0.9631578922271729 1.2157894372940063 0.021614331752061844
0.9631578922271729 1.278947353363037 0.02089068666100502
0.9631578922271729 1.3421052694320679 0.020159892737865448
0.9631578922271729 1.4052631855010986 0.02049037255346775
0.9631578922271729 1.4684209823608398 0.022348839789628983
0.9631578922271729 1.5315788984298706 0.02438070997595787
0.9631578922271729 1.5947368144989014 0.02633049339056015
0.9631578922271729 1.6578946113586426 0.028190717101097107
0.9631578922271729 1.7210525274276733 0.029950642958283424
0.9631578922271729 1.784210443496704 0.031647153198719025
0.9631578922271729 1.8473683595657349 0.03323425352573395
0.9631578922271729 1.9105262756347656 0.03469168767333031
0.9631578922271729 1.9736840724945068 0.03603212907910347
0.9631578922271729 2.036842107772827 0.03650156036019325
0.9631578922271729 2.0999999046325684 0.03645731881260872
1.0263158082962036 0.8999999761581421 0.02731071040034294
1.0263158082962036 0.9631578922271729 0.02627439610660076
1.0263158082962036 1.0263158082962036 0.025051400065422058
1.0263158082962036 1.0894736051559448 0.023905547335743904
1.0263158082962036 1.1526315212249756 0.022955024614930153
1.0263158082962036 1.2157894372940063 0.022171808406710625
1.0263158082962036 1.278947353363037 0.021573403850197792
1.0263158082962036 1.3421052694320679 0.020968114957213402
1.0263158082962036 1.4052631855010986 0.02035057544708252
1.0263158082962036 1.4684209823608398 0.020557524636387825
1.0263158082962036 1.5315788984298706 0.022502772510051727
1.0263158082962036 1.5947368144989014 0.024446165189146996
1.0263158082962036 1.6578946113586426 0.026213498786091805
1.0263158082962036 1.7210525274276733 0.027981601655483246
1.0263158082962036 1.784210443496704 0.029678896069526672
1.0263158082962036 1.8473683595657349 0.03127860277891159
1.0263158082962036 1.9105262756347656 0.0327988937497139
1.0263158082962036 1.9736840724945068 0.034234173595905304
1.0263158082962036 2.036842107772827 0.03535838425159454
1.0263158082962036 2.0999999046325684 0.03564063832163811
1.0894736051559448 0.8999999761581421 0.02893831767141819
1.0894736051559448 0.9631578922271729 0.027772150933742523
1.0894736051559448 1.0263158082962036 0.026332873851060867
1.0894736051559448 1.0894736051559448 0.025022301822900772
1.0894736051559448 1.1526315212249756 0.023945815861225128
1.0894736051559448 1.2157894372940063 0.022991472855210304
1.0894736051559448 1.278947353363037 0.022118527442216873
1.0894736051559448 1.3421052694320679 0.02153051272034645
1.0894736051559448 1.4052631855010986 0.021050790324807167
1.0894736051559448 1.4684209823608398 0.020479368045926094
1.0894736051559448 1.5315788984298706 0.020440081134438515
1.0894736051559448 1.5947368144989014 0.022341711446642876
1.0894736051559448 1.6578946113586426 0.02417447417974472
1.0894736051559448 1.7210525274276733 0.025874469429254532
1.0894736051559448 1.784210443496704 0.02749411016702652
1.0894736051559448 1.8473683595657349 0.029052605852484703
1.0894736051559448 1.9105262756347656 0.030519798398017883
1.0894736051559448 1.9736840724945068 0.031916312873363495
1.0894736051559448 2.036842107772827 0.03314037621021271
1.0894736051559448 2.0999999046325684 0.033860161900520325
1.1526315212249756 0.8999999761581421 0.030104072764515877
1.1526315212249756 0.9631578922271729 0.028800398111343384
1.1526315212249756 1.0263158082962036 0.02752823382616043
1.1526315212249756 1.0894736051559448 0.02624914050102234
1.1526315212249756 1.1526315212249756 0.025004399940371513
1.1526315212249756 1.2157894372940063 0.02400389313697815
1.1526315212249756 1.278947353363037 0.02304774336516857
1.1526315212249756 1.3421052694320679 0.02220638282597065
1.1526315212249756 1.4052631855010986 0.0216178260743618
1.1526315212249756 1.4684209823608398 0.021144313737750053
1.1526315212249756 1.5315788984298706 0.020620059221982956
1.1526315212249756 1.5947368144989014 0.020337356254458427
1.1526315212249756 1.6578946113586426 0.022151624783873558
1.1526315212249756 1.7210525274276733 0.023905184119939804
1.1526315212249756 1.784210443496704 0.02550063654780388
1.1526315212249756 1.8473683595657349 0.02699469029903412
1.1526315212249756 1.9105262756347656 0.028388243168592453
1.1526315212249756 1.9736840724945068 0.029728753492236137
1.1526315212249756 2.036842107772827 0.03097628243267536
1.1526315212249756 2.0999999046325684 0.0318254791200161
1.2157894372940063 0.8999999761581421 0.030858468264341354
1.2157894372940063 0.9631578922271729 0.029572905972599983
1.2157894372940063 1.0263158082962036 0.028297066688537598
1.2157894372940063 1.0894736051559448 0.027108818292617798
1.2157894372940063 1.1526315212249756 0.02598400227725506
1.2157894372940063 1.2157894372940063 0.02492506429553032
1.2157894372940063 1.278947353363037 0.023947086185216904
1.2157894372940063 1.3421052694320679 0.02299661934375763
1.2157894372940063 1.4052631855010986 0.02222597412765026
1.2157894372940063 1.4684209823608398 0.021648606285452843
1.2157894372940063 1.5315788984298706 0.02122608572244644
1.2157894372940063 1.5947368144989014 0.020813720300793648
1.2157894372940063 1.6578946113586426 0.02035563439130783
1.2157894372940063 1.7210525274276733 0.021963609382510185
1.2157894372940063 1.784210443496704 0.023562151938676834
1.2157894372940063 1.8473683595657349 0.025036264210939407
1.2157894372940063 1.9105262756347656 0.026417946442961693
1.2157894372940063 1.9736840724945068 0.02776666358113289
1.2157894372940063 2.036842107772827 0.02899073250591755
1.2157894372940063 2.0999999046325684 0.029922278597950935
1.278947353363037 0.8999999761581421 0.03118303418159485
1.278947353363037 0.9631578922271729 0.02990805357694626
1.278947353363037 1.0263158082962036 0.02867569401860237
1.278947353363037 1.0894736051559448 0.02756625972688198
1.278947353363037 1.1526315212249756 0.026509610936045647
1.278947353363037 1.2157894372940063 0.025580422952771187
1.278947353363037 1.278947353363037 0.02468876913189888
1.278947353363037 1.3421052694320679 0.023814277723431587
1.278947353363037 1.4052631855010986 0.022949818521738052
1.278947353363037 1.4684209823608398 0.02217486873269081
1.278947353363037 1.5315788984298706 0.021658338606357574
1.278947353363037 1.5947368144989014 0.021257013082504272
1.278947353363037 1.6578946113586426 0.020920418202877045
1.278947353363037 1.7210525274276733 0.020546820014715195
1.278947353363037 1.784210443496704 0.02168727107346058
1.278947353363037 1.8473683595657349 0.023149164393544197
1.278947353363037 1.9105262756347656 0.02454116754233837
1.278947353363037 1.9736840724945068 0.025883829221129417
1.278947353363037 2.036842107772827 0.027138767763972282
1.278947353363037 2.0999999046325684 0.028089798986911774
1.3421052694320679 0.8999999761581421 0.03172983601689339
1.3421052694320679 0.9631578922271729 0.03031691536307335
1.3421052694320679 1.0263158082962036 0.029083697125315666
1.3421052694320679 1.0894736051559448 0.027931733056902885
1.3421052694320679 1.1526315212249756 0.02685181237757206
1.3421052694320679 1.2157894372940063 0.025894813239574432
1.3421052694320679 1.278947353363037 0.024972721934318542
1.3421052694320679 1.3421052694320679 0.024212252348661423
1.3421052694320679 1.4052631855010986 0.023597383871674538
1.3421052694320679 1.4684209823608398 0.02286200225353241
1.3421052694320679 1.5315788984298706 0.022189142182469368
1.3421052694320679 1.5947368144989014 0.021671578288078308
1.3421052694320679 1.6578946113586426 0.021257752552628517
1.3421052694320679 1.7210525274276733 0.02096073515713215
1.3421052694320679 1.784210443496704 0.020664144307374954
1.3421052694320679 1.8473683595657349 0.02136814221739769
1.3421052694320679 1.9105262756347656 0.022764472290873528
1.3421052694320679 1.9736840724945068 0.02409641444683075
1.3421052694320679 2.036842107772827 0.025342460721731186
1.3421052694320679 2.0999999046325684 0.02629621885716915
1.4052631855010986 0.8999999761581421 0.03248968347907066
1.4052631855010986 0.9631578922271729 0.030977236106991768
1.4052631855010986 1.0263158082962036 0.0296564269810915
1.4052631855010986 1.0894736051559448 0.028449011966586113
1.4052631855010986 1.1526315212249756 0.027272198349237442
1.4052631855010986 1.2157894372940063 0.026236627250909805
1.4052631855010986 1.278947353363037 0.025324834510684013
1.4052631855010986 1.3421052694320679 0.02446277253329754
1.4052631855010986 1.4052631855010986 0.023721760138869286
1.4052631855010986 1.4684209823608398 0.023245234042406082
1.4052631855010986 1.5315788984298706 0.02258610539138317
1.4052631855010986 1.5947368144989014 0.022003360092639923
1.4052631855010986 1.6578946113586426 0.021529287099838257
1.4052631855010986 1.7210525274276733 0.021247226744890213
1.4052631855010986 1.784210443496704 0.02098889835178852
1.4052631855010986 1.8473683595657349 0.02075277827680111
1.4052631855010986 1.9105262756347656 0.02105054073035717
1.4052631855010986 1.9736840724945068 0.022365707904100418
1.4052631855010986 2.036842107772827 0.023594729602336884
1.4052631855010986 2.0999999046325684 0.024556584656238556
1.4684209823608398 0.8999999761581421 0.033450648188591
1.4684209823608398 0.9631578922271729 0.031851816922426224
1.4684209823608398 1.0263158082962036 0.030387621372938156
1.4684209823608398 1.0894736051559448 0.029089035466313362
1.4684209823608398 1.1526315212249756 0.027867719531059265
1.4684209823608398 1.2157894372940063 0.026736462488770485
1.4684209823608398 1.278947353363037 0.025762543082237244
1.4684209823608398 1.3421052694320679 0.02486034482717514
1.4684209823608398 1.4052631855010986 0.024039486423134804
1.4684209823608398 1.4684209823608398 0.023333260789513588
1.4684209823608398 1.5315788984298706 0.022942721843719482
1.4684209823608398 1.5947368144989014 0.02234426513314247
1.4684209823608398 1.6578946113586426 0.0217903982847929
1.4684209823608398 1.7210525274276733 0.021311935037374496
1.4684209823608398 1.784210443496704 0.02100563980638981
1.4684209823608398 1.8473683595657349 0.020800551399588585
1.4684209823608398 1.9105262756347656 0.020647987723350525
1.4684209823608398 1.9736840724945068 0.02070353366434574
1.4684209823608398 2.036842107772827 0.021901655942201614
1.4684209823608398 2.0999999046325684 0.02286992035806179
1.5315788984298706 0.8999999761581421 0.03442757949233055
1.5315788984298706 0.9631578922271729 0.032799746841192245
1.5315788984298706 1.0263158082962036 0.031338319182395935
1.5315788984298706 1.0894736051559448 0.02992008998990059
1.5315788984298706 1.1526315212249756 0.028665926307439804
1.5315788984298706 1.2157894372940063 0.027481408789753914
1.5315788984298706 1.278947353363037 0.026345709338784218
1.5315788984298706 1.3421052694320679 0.025370288640260696
1.5315788984298706 1.4052631855010986 0.024541039019823074
1.5315788984298706 1.4684209823608398 0.023791540414094925
1.5315788984298706 1.5315788984298706 0.023129917681217194
1.5315788984298706 1.5947368144989014 0.02273957058787346
1.5315788984298706 1.6578946113586426 0.022136438637971878
1.5315788984298706 1.7210525274276733 0.021614843979477882
1.5315788984298706 1.784210443496704 0.021124333143234253
1.5315788984298706 1.8473683595657349 0.020805949345231056
1.5315788984298706 1.9105262756347656 0.020601976662874222
1.5315788984298706 1.9736840724945068 0.02041413076221943
1.5315788984298706 2.036842107772827 0.02028415910899639
1.5315788984298706 2.0999999046325684 0.021257886663079262
1.5947368144989014 0.8999999761581421 0.03537430986762047
1.5947368144989014 0.9631578922271729 0.033717647194862366
1.5947368144989014 1.0263158082962036 0.032271090894937515
1.5947368144989014 1.0894736051559448 0.030845405533909798
1.5947368144989014 1.1526315212249756 0.029447048902511597
1.5947368144989014 1.2157894372940063 0.02826213277876377
1.5947368144989014 1.278947353363037 0.027130361646413803
1.5947368144989014 1.3421052694320679 0.026035768911242485
1.5947368144989014 1.4052631855010986 0.025174103677272797
1.5947368144989014 1.4684209823608398 0.024384431540966034
1.5947368144989014 1.5315788984298706 0.02366882935166359
1.5947368144989014 1.5947368144989014 0.02305021695792675
1.5947368144989014 1.6578946113586426 0.02262226492166519
1.5947368144989014 1.7210525274276733 0.02203972265124321
1.5947368144989014 1.784210443496704 0.02150854468345642
1.5947368144989014 1.8473683595657349 0.020988287404179573
1.5947368144989014 1.9105262756347656 0.020661450922489166
1.5947368144989014 1.9736840724945068 0.02040233463048935
1.5947368144989014 2.036842107772827 0.020202748477458954
1.5947368144989014 2.0999999046325684 0.019953401759266853
1.6578946113586426 0.8999999761581421 0.036208320409059525
1.6578946113586426 0.9631578922271729 0.03469538316130638
1.6578946113586426 1.0263158082962036 0.03314485773444176
1.6578946113586426 1.0894736051559448 0.031750284135341644
1.6578946113586426 1.1526315212249756 0.030332103371620178
1.6578946113586426 1.2157894372940063 0.02900509350001812
1.6578946113586426 1.278947353363037 0.02787955291569233
1.6578946113586426 1.3421052694320679 0.026785356923937798
1.6578946113586426 1.4052631855010986 0.025804035365581512
1.6578946113586426 1.4684209823608398 0.025035642087459564
1.6578946113586426 1.5315788984298706 0.024297574535012245
1.6578946113586426 1.5947368144989014 0.023635761812329292
1.6578946113586426 1.6578946113586426 0.02302645333111286
1.6578946113586426 1.7210525274276733 0.022584600374102592
1.6578946113586426 1.784210443496704 0.02201063744723797
1.6578946113586426 1.8473683595657349 0.02147023193538189
1.6578946113586426 1.9105262756347656 0.020952144637703896
1.6578946113586426 1.9736840724945068 0.02053888887166977
1.6578946113586426 2.036842107772827 0.020210571587085724
1.6578946113586426 2.0999999046325684 0.019953535869717598
1.7210525274276733 0.8999999761581421 0.03695373982191086
1.7210525274276733 0.9631578922271729 0.03558627516031265
1.7210525274276733 1.0263158082962036 0.03404967486858368
1.7210525274276733 1.0894736051559448 0.032607294619083405
1.7210525274276733 1.1526315212249756 0.031209858134388924
1.7210525274276733 1.2157894372940063 0.029795438051223755
1.7210525274276733 1.278947353363037 0.028590014204382896
1.7210525274276733 1.3421052694320679 0.027506522834300995
1.7210525274276733 1.4052631855010986 0.026539063081145287
1.7210525274276733 1.4684209823608398 0.02563900500535965
1.7210525274276733 1.5315788984298706 0.024924002587795258
1.7210525274276733 1.5947368144989014 0.024231040850281715
1.7210525274276733 1.6578946113586426 0.023621896281838417
1.7210525274276733 1.7210525274276733 0.02303401194512844
1.7210525274276733 1.784210443496704 0.022588303312659264
1.7210525274276733 1.8473683595657349 0.02203252539038658
1.7210525274276733 1.9105262756347656 0.02149471454322338
1.7210525274276733 1.9736840724945068 0.020939482375979424
1.7210525274276733 2.036842107772827 0.020457463338971138
1.7210525274276733 2.0999999046325684 0.020063146948814392
1.784210443496704 0.8999999761581421 0.037573110312223434
1.784210443496704 0.9631578922271729 0.036377474665641785
1.784210443496704 1.0263158082962036 0.03489245846867561
1.784210443496704 1.0894736051559448 0.03342396020889282
1.784210443496704 1.1526315212249756 0.032027386128902435
1.784210443496704 1.2157894372940063 0.030637187883257866
1.784210443496704 1.278947353363037 0.02929232083261013
1.784210443496704 1.3421052694320679 0.028211355209350586
1.784210443496704 1.4052631855010986 0.027244381606578827
1.784210443496704 1.4684209823608398 0.02634095959365368
1.784210443496704 1.5315788984298706 0.02551436796784401
1.784210443496704 1.5947368144989014 0.024848515167832375
1.784210443496704 1.6578946113586426 0.024206185713410378
1.784210443496704 1.7210525274276733 0.023605534806847572
1.784210443496704 1.784210443496704 0.02303234115242958
1.784210443496704 1.8473683595657349 0.022592883557081223
1.784210443496704 1.9105262756347656 0.02205849438905716
1.784210443496704 1.9736840724945068 0.021498199552297592
1.784210443496704 2.036842107772827 0.020929623395204544
1.784210443496704 2.0999999046325684 0.020384587347507477
1.8473683595657349 0.8999999761581421 0.03843650221824646
1.8473683595657349 0.9631578922271729 0.037092603743076324
1.8473683595657349 1.0263158082962036 0.03568509593605995
1.8473683595657349 1.0894736051559448 0.0342620424926281
1.8473683595657349 1.1526315212249756 0.03280352056026459
1.8473683595657349 1.2157894372940063 0.031429436057806015
1.8473683595657349 1.278947353363037 0.03012244775891304
1.8473683595657349 1.3421052694320679 0.028881315141916275
1.8473683595657349 1.4052631855010986 0.027947546914219856
1.8473683595657349 1.4684209823608398 0.02703583985567093
1.8473683595657349 1.5315788984298706 0.026199566200375557
1.8473683595657349 1.5947368144989014 0.025429019704461098
1.8473683595657349 1.6578946113586426 0.024775873869657516
1.8473683595657349 1.7210525274276733 0.024171022698283195
1.8473683595657349 1.784210443496704 0.023580972105264664
1.8473683595657349 1.8473683595657349 0.02302371710538864
1.8473683595657349 1.9105262756347656 0.022575659677386284
1.8473683595657349 1.9736840724945068 0.02203780598938465
1.8473683595657349 2.036842107772827 0.021468838676810265
1.8473683595657349 2.0999999046325684 0.02088611200451851
1.9105262756347656 0.8999999761581421 0.039087336510419846
1.9105262756347656 0.9631578922271729 0.03781060129404068
1.9105262756347656 1.0263158082962036 0.03643270954489708
1.9105262756347656 1.0894736051559448 0.03504246845841408
1.9105262756347656 1.1526315212249756 0.03360534831881523
1.9105262756347656 1.2157894372940063 0.032215215265750885
1.9105262756347656 1.278947353363037 0.03091961145401001
1.9105262756347656 1.3421052694320679 0.02970251627266407
1.9105262756347656 1.4052631855010986 0.028620194643735886
1.9105262756347656 1.4684209823608398 0.027715293690562248
1.9105262756347656 1.5315788984298706 0.026884980499744415
1.9105262756347656 1.5947368144989014 0.02608603611588478
1.9105262756347656 1.6578946113586426 0.025340134277939796
1.9105262756347656 1.7210525274276733 0.024719828739762306
1.9105262756347656 1.784210443496704 0.024126660078763962
1.9105262756347656 1.8473683595657349 0.023549318313598633
1.9105262756347656 1.9105262756347656 0.02299361303448677
1.9105262756347656 1.9736840724945068 0.022525763139128685
1.9105262756347656 2.036842107772827 0.021977664902806282
1.9105262756347656 2.0999999046325684 0.02140899747610092
1.9736840724945068 0.8999999761581421 0.03760708495974541
1.9736840724945068 0.9631578922271729 0.03835615515708923
1.9736840724945068 1.0263158082962036 0.0372079499065876
1.9736840724945068 1.0894736051559448 0.03584250807762146
1.9736840724945068 1.1526315212249756 0.034454312175512314
1.9736840724945068 1.2157894372940063 0.033009123057127
1.9736840724945068 1.278947353363037 0.031724922358989716
1.9736840724945068 1.3421052694320679 0.03053530491888523
1.9736840724945068 1.4052631855010986 0.029405947774648666
1.9736840724945068 1.4684209823608398 0.028395500034093857
1.9736840724945068 1.5315788984298706 0.02756468951702118
1.9736840724945068 1.5947368144989014 0.02678433433175087
1.9736840724945068 1.6578946113586426 0.02599821798503399
1.9736840724945068 1.7210525274276733 0.025270922109484673
1.9736840724945068 1.784210443496704 0.02467474155128002
1.9736840724945068 1.8473683595657349 0.02409292943775654
1.9736840724945068 1.9105262756347656 0.023508550599217415
1.9736840724945068 1.9736840724945068 0.022944306954741478
1.9736840724945068 2.036842107772827 0.02245083451271057
1.9736840724945068 2.0999999046325684 0.021908318623900414
2.036842107772827 0.8999999761581421 0.03661612421274185
2.036842107772827 0.9631578922271729 0.0386112704873085
2.036842107772827 1.0263158082962036 0.03780332952737808
2.036842107772827 1.0894736051559448 0.036602918058633804
2.036842107772827 1.1526315212249756 0.03527562692761421
2.036842107772827 1.2157894372940063 0.03388357162475586
2.036842107772827 1.278947353363037 0.03255792334675789
2.036842107772827 1.3421052694320679 0.03137161582708359
2.036842107772827 1.4052631855010986 0.030257007107138634
2.036842107772827 1.4684209823608398 0.029156282544136047
2.036842107772827 1.5315788984298706 0.028252728283405304
2.036842107772827 1.5947368144989014 0.027485208585858345
2.036842107772827 1.6578946113586426 0.0267162062227726
2.036842107772827 1.7210525274276733 0.025939887389540672
2.036842107772827 1.784210443496704 0.025256294757127762
2.036842107772827 1.8473683595657349 0.02467406541109085
2.036842107772827 1.9105262756347656 0.02406763657927513
2.036842107772827 1.9736840724945068 0.023480474948883057
2.036842107772827 2.036842107772827 0.02285655401647091
2.036842107772827 2.0999999046325684 0.02230813540518284
2.0999999046325684 0.8999999761581421 0.03576253727078438
2.0999999046325684 0.9631578922271729 0.036816585808992386
2.0999999046325684 1.0263158082962036 0.037108052521944046
2.0999999046325684 1.0894736051559448 0.03670358285307884
2.0999999046325684 1.1526315212249756 0.0357581302523613
2.0999999046325684 1.2157894372940063 0.034547608345746994
2.0999999046325684 1.278947353363037 0.03321133926510811
2.0999999046325684 1.3421052694320679 0.03206807002425194
2.0999999046325684 1.4052631855010986 0.030976247042417526
2.0999999046325684 1.4684209823608398 0.029916459694504738
2.0999999046325684 1.5315788984298706 0.02891083061695099
2.0999999046325684 1.5947368144989014 0.02810453623533249
2.0999999046325684 1.6578946113586426 0.027357475832104683
2.0999999046325684 1.7210525274276733 0.0265974011272192
2.0999999046325684 1.784210443496704 0.02582431212067604
2.0999999046325684 1.8473683595657349 0.02518741972744465
2.0999999046325684 1.9105262756347656 0.024550126865506172
2.0999999046325684 1.9736840724945068 0.023895833641290665
2.0999999046325684 2.036842107772827 0.023218078538775444
2.0999999046325684 2.0999999046325684 0.022571995854377747


==> Pictures/GenKSD/PhipcNNGKSD_paramspace_relquad_errors.dat <==
0.8999999761581421 0.8999999761581421 0.019059117883443832
0.8999999761581421 0.9631578922271729 0.013422711752355099
0.8999999761581421 1.0263158082962036 0.011374915950000286
0.8999999761581421 1.0894736051559448 0.011641938239336014
0.8999999761581421 1.1526315212249756 0.012077451683580875
0.8999999761581421 1.2157894372940063 0.012705452740192413
0.8999999761581421 1.278947353363037 0.013124202378094196
0.8999999761581421 1.3421052694320679 0.01345372200012207
0.8999999761581421 1.4052631855010986 0.013801705092191696
0.8999999761581421 1.4684209823608398 0.014201866462826729
0.8999999761581421 1.5315788984298706 0.015019664540886879
0.8999999761581421 1.5947368144989014 0.01586071401834488
0.8999999761581421 1.6578946113586426 0.016658423468470573
0.8999999761581421 1.7210525274276733 0.0174300167709589
0.8999999761581421 1.784210443496704 0.018217315897345543
0.8999999761581421 1.8473683595657349 0.01892564631998539
0.8999999761581421 1.9105262756347656 0.019377337768673897
0.8999999761581421 1.9736840724945068 0.019419921562075615
0.8999999761581421 2.036842107772827 0.018994709476828575
0.8999999761581421 2.0999999046325684 0.018659623339772224
0.9631578922271729 0.8999999761581421 0.01541898399591446
0.9631578922271729 0.9631578922271729 0.01290207915008068
0.9631578922271729 1.0263158082962036 0.013689079321920872
0.9631578922271729 1.0894736051559448 0.014176329597830772
0.9631578922271729 1.1526315212249756 0.014293881133198738
0.9631578922271729 1.2157894372940063 0.014275958761572838
0.9631578922271729 1.278947353363037 0.01432104967534542
0.9631578922271729 1.3421052694320679 0.014359314925968647
0.9631578922271729 1.4052631855010986 0.014424776658415794
0.9631578922271729 1.4684209823608398 0.014559412375092506
0.9631578922271729 1.5315788984298706 0.015206239186227322
0.9631578922271729 1.5947368144989014 0.01593998819589615
0.9631578922271729 1.6578946113586426 0.01668798178434372
0.9631578922271729 1.7210525274276733 0.01743551716208458
0.9631578922271729 1.784210443496704 0.018190860748291016
0.9631578922271729 1.8473683595657349 0.018900586292147636
0.9631578922271729 1.9105262756347656 0.019501203671097755
0.9631578922271729 1.9736840724945068 0.019976839423179626
0.9631578922271729 2.036842107772827 0.01950342394411564
0.9631578922271729 2.0999999046325684 0.01876423880457878
1.0263158082962036 0.8999999761581421 0.015185298398137093
1.0263158082962036 0.9631578922271729 0.015165597200393677
1.0263158082962036 1.0263158082962036 0.015566734597086906
1.0263158082962036 1.0894736051559448 0.015176704153418541
1.0263158082962036 1.1526315212249756 0.01493252906948328
1.0263158082962036 1.2157894372940063 0.014757906086742878
1.0263158082962036 1.278947353363037 0.014629828743636608
1.0263158082962036 1.3421052694320679 0.014550881460309029
1.0263158082962036 1.4052631855010986 0.014543182216584682
1.0263158082962036 1.4684209823608398 0.01458304189145565
1.0263158082962036 1.5315788984298706 0.014981045387685299
1.0263158082962036 1.5947368144989014 0.01563708670437336
1.0263158082962036 1.6578946113586426 0.01624426804482937
1.0263158082962036 1.7210525274276733 0.016924040392041206
1.0263158082962036 1.784210443496704 0.01761164702475071
1.0263158082962036 1.8473683595657349 0.018253829330205917
1.0263158082962036 1.9105262756347656 0.018826669082045555
1.0263158082962036 1.9736840724945068 0.01935812272131443
1.0263158082962036 2.036842107772827 0.019618980586528778
1.0263158082962036 2.0999999046325684 0.01899898052215576
1.0894736051559448 0.8999999761581421 0.016293799504637718
1.0894736051559448 0.9631578922271729 0.01662060059607029
1.0894736051559448 1.0263158082962036 0.016339490190148354
1.0894736051559448 1.0894736051559448 0.015961993485689163
1.0894736051559448 1.1526315212249756 0.015436690300703049
1.0894736051559448 1.2157894372940063 0.015019631013274193
1.0894736051559448 1.278947353363037 0.014653338119387627
1.0894736051559448 1.3421052694320679 0.014529005624353886
1.0894736051559448 1.4052631855010986 0.014513016678392887
1.0894736051559448 1.4684209823608398 0.014468810521066189
1.0894736051559448 1.5315788984298706 0.014715916477143764
1.0894736051559448 1.5947368144989014 0.015211982652544975
1.0894736051559448 1.6578946113586426 0.01578761823475361
1.0894736051559448 1.7210525274276733 0.0163615420460701
1.0894736051559448 1.784210443496704 0.016911644488573074
1.0894736051559448 1.8473683595657349 0.017456797882914543
1.0894736051559448 1.9105262756347656 0.017931994050741196
1.0894736051559448 1.9736840724945068 0.018355561420321465
1.0894736051559448 2.036842107772827 0.018712181597948074
1.0894736051559448 2.0999999046325684 0.018520208075642586
1.1526315212249756 0.8999999761581421 0.017163200303912163
1.1526315212249756 0.9631578922271729 0.017326731234788895
1.1526315212249756 1.0263158082962036 0.017013484612107277
1.1526315212249756 1.0894736051559448 0.016511429101228714
1.1526315212249756 1.1526315212249756 0.01602018065750599
1.1526315212249756 1.2157894372940063 0.01545853354036808
1.1526315212249756 1.278947353363037 0.014904603362083435
1.1526315212249756 1.3421052694320679 0.01455296017229557
1.1526315212249756 1.4052631855010986 0.014517121948301792
1.1526315212249756 1.4684209823608398 0.014406274072825909
1.1526315212249756 1.5315788984298706 0.014545789919793606
1.1526315212249756 1.5947368144989014 0.01490224152803421
1.1526315212249756 1.6578946113586426 0.015388336032629013
1.1526315212249756 1.7210525274276733 0.01594660058617592
1.1526315212249756 1.784210443496704 0.01645185612142086
1.1526315212249756 1.8473683595657349 0.01689046248793602
1.1526315212249756 1.9105262756347656 0.017247190698981285
1.1526315212249756 1.9736840724945068 0.017559777945280075
1.1526315212249756 2.036842107772827 0.017887789756059647
1.1526315212249756 2.0999999046325684 0.017918648198246956
1.2157894372940063 0.8999999761581421 0.017758255824446678
1.2157894372940063 0.9631578922271729 0.017753232270479202
1.2157894372940063 1.0263158082962036 0.01751355640590191
1.2157894372940063 1.0894736051559448 0.016954490914940834
1.2157894372940063 1.1526315212249756 0.01634230464696884
1.2157894372940063 1.2157894372940063 0.015867311507463455
1.2157894372940063 1.278947353363037 0.015175629407167435
1.2157894372940063 1.3421052694320679 0.014595691114664078
1.2157894372940063 1.4052631855010986 0.014429072849452496
1.2157894372940063 1.4684209823608398 0.014314236119389534
1.2157894372940063 1.5315788984298706 0.014452073723077774
1.2157894372940063 1.5947368144989014 0.014748228713870049
1.2157894372940063 1.6578946113586426 0.015094510279595852
1.2157894372940063 1.7210525274276733 0.015521133318543434
1.2157894372940063 1.784210443496704 0.01594674214720726
1.2157894372940063 1.8473683595657349 0.016352368518710136
1.2157894372940063 1.9105262756347656 0.016688555479049683
1.2157894372940063 1.9736840724945068 0.016993490979075432
1.2157894372940063 2.036842107772827 0.01725151017308235
1.2157894372940063 2.0999999046325684 0.017291581258177757
1.278947353363037 0.8999999761581421 0.01815136894583702
1.278947353363037 0.9631578922271729 0.01797543279826641
1.278947353363037 1.0263158082962036 0.01779954880475998
1.278947353363037 1.0894736051559448 0.01732201687991619
1.278947353363037 1.1526315212249756 0.016618749126791954
1.278947353363037 1.2157894372940063 0.01601416803896427
1.278947353363037 1.278947353363037 0.015414932742714882
1.278947353363037 1.3421052694320679 0.014785155653953552
1.278947353363037 1.4052631855010986 0.014457093551754951
1.278947353363037 1.4684209823608398 0.014128193259239197
1.278947353363037 1.5315788984298706 0.014256021939218044
1.278947353363037 1.5947368144989014 0.014562857337296009
1.278947353363037 1.6578946113586426 0.014907917007803917
1.278947353363037 1.7210525274276733 0.015194319188594818
1.278947353363037 1.784210443496704 0.01550245564430952
1.278947353363037 1.8473683595657349 0.01581832580268383
1.278947353363037 1.9105262756347656 0.016149455681443214
1.278947353363037 1.9736840724945068 0.016422342509031296
1.278947353363037 2.036842107772827 0.016687041148543358
1.278947353363037 2.0999999046325684 0.016730699688196182
1.3421052694320679 0.8999999761581421 0.01868712715804577
1.3421052694320679 0.9631578922271729 0.01836475543677807
1.3421052694320679 1.0263158082962036 0.01801140047609806
1.3421052694320679 1.0894736051559448 0.017592614516615868
1.3421052694320679 1.1526315212249756 0.016943486407399178
1.3421052694320679 1.2157894372940063 0.016238585114479065
1.3421052694320679 1.278947353363037 0.015489118173718452
1.3421052694320679 1.3421052694320679 0.014915337786078453
1.3421052694320679 1.4052631855010986 0.014494883827865124
1.3421052694320679 1.4684209823608398 0.014175119809806347
1.3421052694320679 1.5315788984298706 0.014095275662839413
1.3421052694320679 1.5947368144989014 0.014309688471257687
1.3421052694320679 1.6578946113586426 0.014628376811742783
1.3421052694320679 1.7210525274276733 0.014898493885993958
1.3421052694320679 1.784210443496704 0.015111081302165985
1.3421052694320679 1.8473683595657349 0.015363432466983795
1.3421052694320679 1.9105262756347656 0.015635045245289803
1.3421052694320679 1.9736840724945068 0.01589859277009964
1.3421052694320679 2.036842107772827 0.016139352694153786
1.3421052694320679 2.0999999046325684 0.01616918481886387
1.4052631855010986 0.8999999761581421 0.01940261386334896
1.4052631855010986 0.9631578922271729 0.01897742971777916
1.4052631855010986 1.0263158082962036 0.018555574119091034
1.4052631855010986 1.0894736051559448 0.017918452620506287
1.4052631855010986 1.1526315212249756 0.017225421965122223
1.4052631855010986 1.2157894372940063 0.016493244096636772
1.4052631855010986 1.278947353363037 0.015687407925724983
1.4052631855010986 1.3421052694320679 0.01496955007314682
1.4052631855010986 1.4052631855010986 0.014533115550875664
1.4052631855010986 1.4684209823608398 0.014211143366992474
1.4052631855010986 1.5315788984298706 0.014148666523396969
1.4052631855010986 1.5947368144989014 0.014274517074227333
1.4052631855010986 1.6578946113586426 0.014398777857422829
1.4052631855010986 1.7210525274276733 0.014566960744559765
1.4052631855010986 1.784210443496704 0.014775297604501247
1.4052631855010986 1.8473683595657349 0.01496452558785677
1.4052631855010986 1.9105262756347656 0.01515166275203228
1.4052631855010986 1.9736840724945068 0.015327473171055317
1.4052631855010986 2.036842107772827 0.015547688119113445
1.4052631855010986 2.0999999046325684 0.015588558278977871
1.4684209823608398 0.8999999761581421 0.020353348925709724
1.4684209823608398 0.9631578922271729 0.019773108884692192
1.4684209823608398 1.0263158082962036 0.01921209879219532
1.4684209823608398 1.0894736051559448 0.018489878624677658
1.4684209823608398 1.1526315212249756 0.01764858327805996
1.4684209823608398 1.2157894372940063 0.01684829778969288
1.4684209823608398 1.278947353363037 0.01598852314054966
1.4684209823608398 1.3421052694320679 0.015154669061303139
1.4684209823608398 1.4052631855010986 0.014562208205461502
1.4684209823608398 1.4684209823608398 0.01418817974627018
1.4684209823608398 1.5315788984298706 0.014151835814118385
1.4684209823608398 1.5947368144989014 0.014274023473262787
1.4684209823608398 1.6578946113586426 0.014329818077385426
1.4684209823608398 1.7210525274276733 0.014381160028278828
1.4684209823608398 1.784210443496704 0.014477693475782871
1.4684209823608398 1.8473683595657349 0.014547081664204597
1.4684209823608398 1.9105262756347656 0.014704869128763676
1.4684209823608398 1.9736840724945068 0.014797690324485302
1.4684209823608398 2.036842107772827 0.014933900907635689
1.4684209823608398 2.0999999046325684 0.014964940026402473
1.5315788984298706 0.8999999761581421 0.021226340904831886
1.5315788984298706 0.9631578922271729 0.020679635927081108
1.5315788984298706 1.0263158082962036 0.020029103383421898
1.5315788984298706 1.0894736051559448 0.0192398838698864
1.5315788984298706 1.1526315212249756 0.01833568513393402
1.5315788984298706 1.2157894372940063 0.017380183562636375
1.5315788984298706 1.278947353363037 0.016428178176283836
1.5315788984298706 1.3421052694320679 0.015485698357224464
1.5315788984298706 1.4052631855010986 0.014800218865275383
1.5315788984298706 1.4684209823608398 0.014342572540044785
1.5315788984298706 1.5315788984298706 0.014196561649441719
1.5315788984298706 1.5947368144989014 0.01426837407052517
1.5315788984298706 1.6578946113586426 0.014282222837209702
1.5315788984298706 1.7210525274276733 0.014284050092101097
1.5315788984298706 1.784210443496704 0.014257626608014107
1.5315788984298706 1.8473683595657349 0.014295135624706745
1.5315788984298706 1.9105262756347656 0.014303674921393394
1.5315788984298706 1.9736840724945068 0.014318008907139301
1.5315788984298706 2.036842107772827 0.01438254676759243
1.5315788984298706 2.0999999046325684 0.014360201545059681
1.5947368144989014 0.8999999761581421 0.0219888836145401
1.5947368144989014 0.9631578922271729 0.021488294005393982
1.5947368144989014 1.0263158082962036 0.020855659618973732
1.5947368144989014 1.0894736051559448 0.019981972873210907
1.5947368144989014 1.1526315212249756 0.019032124429941177
1.5947368144989014 1.2157894372940063 0.01799459382891655
1.5947368144989014 1.278947353363037 0.016969779506325722
1.5947368144989014 1.3421052694320679 0.016000287607312202
1.5947368144989014 1.4052631855010986 0.015307139605283737
1.5947368144989014 1.4684209823608398 0.014710767194628716
1.5947368144989014 1.5315788984298706 0.014341270551085472
1.5947368144989014 1.5947368144989014 0.014351772144436836
1.5947368144989014 1.6578946113586426 0.01432063803076744
1.5947368144989014 1.7210525274276733 0.014254518784582615
1.5947368144989014 1.784210443496704 0.014195708557963371
1.5947368144989014 1.8473683595657349 0.014063469134271145
1.5947368144989014 1.9105262756347656 0.014031604863703251
1.5947368144989014 1.9736840724945068 0.013969814404845238
1.5947368144989014 2.036842107772827 0.013933452777564526
1.5947368144989014 2.0999999046325684 0.013822974637150764
1.6578946113586426 0.8999999761581421 0.022626876831054688
1.6578946113586426 0.9631578922271729 0.022230084985494614
1.6578946113586426 1.0263158082962036 0.021601343527436256
1.6578946113586426 1.0894736051559448 0.020732266828417778
1.6578946113586426 1.1526315212249756 0.019692152738571167
1.6578946113586426 1.2157894372940063 0.018600353971123695
1.6578946113586426 1.278947353363037 0.01752168871462345
1.6578946113586426 1.3421052694320679 0.016487954184412956
1.6578946113586426 1.4052631855010986 0.01579771563410759
1.6578946113586426 1.4684209823608398 0.01523549109697342
1.6578946113586426 1.5315788984298706 0.014752457849681377
1.6578946113586426 1.5947368144989014 0.014540745876729488
1.6578946113586426 1.6578946113586426 0.014444381929934025
1.6578946113586426 1.7210525274276733 0.01433093473315239
1.6578946113586426 1.784210443496704 0.014200404286384583
1.6578946113586426 1.8473683595657349 0.014054877683520317
1.6578946113586426 1.9105262756347656 0.013851676136255264
1.6578946113586426 1.9736840724945068 0.013693965040147305
1.6578946113586426 2.036842107772827 0.013581139035522938
1.6578946113586426 2.0999999046325684 0.01343304943293333
1.7210525274276733 0.8999999761581421 0.02318379282951355
1.7210525274276733 0.9631578922271729 0.022849934175610542
1.7210525274276733 1.0263158082962036 0.02222508005797863
1.7210525274276733 1.0894736051559448 0.02141813188791275
1.7210525274276733 1.1526315212249756 0.020391466096043587
1.7210525274276733 1.2157894372940063 0.019177809357643127
1.7210525274276733 1.278947353363037 0.018073398619890213
1.7210525274276733 1.3421052694320679 0.01699584163725376
1.7210525274276733 1.4052631855010986 0.016271134838461876
1.7210525274276733 1.4684209823608398 0.015678776428103447
1.7210525274276733 1.5315788984298706 0.015224655158817768
1.7210525274276733 1.5947368144989014 0.014860494062304497
1.7210525274276733 1.6578946113586426 0.014672714285552502
1.7210525274276733 1.7210525274276733 0.01451356802135706
1.7210525274276733 1.784210443496704 0.014304263517260551
1.7210525274276733 1.8473683595657349 0.014113882556557655
1.7210525274276733 1.9105262756347656 0.013880888000130653
1.7210525274276733 1.9736840724945068 0.01358439028263092
1.7210525274276733 2.036842107772827 0.013329562731087208
1.7210525274276733 2.0999999046325684 0.013142495416104794
1.784210443496704 0.8999999761581421 0.02358812838792801
1.784210443496704 0.9631578922271729 0.023371782153844833
1.784210443496704 1.0263158082962036 0.02274697832763195
1.784210443496704 1.0894736051559448 0.02200145833194256
1.784210443496704 1.1526315212249756 0.021005433052778244
1.784210443496704 1.2157894372940063 0.019824590533971786
1.784210443496704 1.278947353363037 0.018576782196760178
1.784210443496704 1.3421052694320679 0.01754194125533104
1.784210443496704 1.4052631855010986 0.01674656756222248
1.784210443496704 1.4684209823608398 0.016071723774075508
1.784210443496704 1.5315788984298706 0.015619022771716118
1.784210443496704 1.5947368144989014 0.015289552509784698
1.784210443496704 1.6578946113586426 0.014949812553822994
1.784210443496704 1.7210525274276733 0.014696643687784672
1.784210443496704 1.784210443496704 0.014469381421804428
1.784210443496704 1.8473683595657349 0.014222725294530392
1.784210443496704 1.9105262756347656 0.01396747026592493
1.784210443496704 1.9736840724945068 0.013660300523042679
1.784210443496704 2.036842107772827 0.013297836296260357
1.784210443496704 2.0999999046325684 0.0129433898255229
1.8473683595657349 0.8999999761581421 0.024337247014045715
1.8473683595657349 0.9631578922271729 0.023822929710149765
1.8473683595657349 1.0263158082962036 0.02321776933968067
1.8473683595657349 1.0894736051559448 0.022489050403237343
1.8473683595657349 1.1526315212249756 0.02155643329024315
1.8473683595657349 1.2157894372940063 0.020374102517962456
1.8473683595657349 1.278947353363037 0.0191812664270401
1.8473683595657349 1.3421052694320679 0.018023135140538216
1.8473683595657349 1.4052631855010986 0.01727551780641079
1.8473683595657349 1.4684209823608398 0.016496583819389343
1.8473683595657349 1.5315788984298706 0.015972882509231567
1.8473683595657349 1.5947368144989014 0.015642069280147552
1.8473683595657349 1.6578946113586426 0.015252547338604927
1.8473683595657349 1.7210525274276733 0.014924372546374798
1.8473683595657349 1.784210443496704 0.014607386663556099
1.8473683595657349 1.8473683595657349 0.014329032972455025
1.8473683595657349 1.9105262756347656 0.014041969552636147
1.8473683595657349 1.9736840724945068 0.013710948638617992
1.8473683595657349 2.036842107772827 0.013344326987862587
1.8473683595657349 2.0999999046325684 0.012955434620380402
1.9105262756347656 0.8999999761581421 0.025231296196579933
1.9105262756347656 0.9631578922271729 0.02422250621020794
1.9105262756347656 1.0263158082962036 0.023645080626010895
1.9105262756347656 1.0894736051559448 0.022901631891727448
1.9105262756347656 1.1526315212249756 0.022024061530828476
1.9105262756347656 1.2157894372940063 0.020924219861626625
1.9105262756347656 1.278947353363037 0.01972740702331066
1.9105262756347656 1.3421052694320679 0.01866713911294937
1.9105262756347656 1.4052631855010986 0.017742935568094254
1.9105262756347656 1.4684209823608398 0.016968099400401115
1.9105262756347656 1.5315788984298706 0.016396092250943184
1.9105262756347656 1.5947368144989014 0.015962403267621994
1.9105262756347656 1.6578946113586426 0.015562986955046654
1.9105262756347656 1.7210525274276733 0.015161587856709957
1.9105262756347656 1.784210443496704 0.014795633964240551
1.9105262756347656 1.8473683595657349 0.014418525621294975
1.9105262756347656 1.9105262756347656 0.014107170514762402
1.9105262756347656 1.9736840724945068 0.013746022246778011
1.9105262756347656 2.036842107772827 0.01336697954684496
1.9105262756347656 2.0999999046325684 0.012997922487556934
1.9736840724945068 0.8999999761581421 0.02543356455862522
1.9736840724945068 0.9631578922271729 0.024381835013628006
1.9736840724945068 1.0263158082962036 0.024097606539726257
1.9736840724945068 1.0894736051559448 0.023321809247136116
1.9736840724945068 1.1526315212249756 0.02247515879571438
1.9736840724945068 1.2157894372940063 0.02144024334847927
1.9736840724945068 1.278947353363037 0.020266786217689514
1.9736840724945068 1.3421052694320679 0.019241778180003166
1.9736840724945068 1.4052631855010986 0.018343476578593254
1.9736840724945068 1.4684209823608398 0.017405780032277107
1.9736840724945068 1.5315788984298706 0.01680169627070427
1.9736840724945068 1.5947368144989014 0.01636691763997078
1.9736840724945068 1.6578946113586426 0.015902377665042877
1.9736840724945068 1.7210525274276733 0.015412951819598675
1.9736840724945068 1.784210443496704 0.014990085735917091
1.9736840724945068 1.8473683595657349 0.014572883024811745
1.9736840724945068 1.9105262756347656 0.014147830195724964
1.9736840724945068 1.9736840724945068 0.013775394298136234
1.9736840724945068 2.036842107772827 0.013362020254135132
1.9736840724945068 2.0999999046325684 0.013000406324863434
2.036842107772827 0.8999999761581421 0.026952898129820824
2.036842107772827 0.9631578922271729 0.024730486795306206
2.036842107772827 1.0263158082962036 0.024260232225060463
2.036842107772827 1.0894736051559448 0.023668119683861732
2.036842107772827 1.1526315212249756 0.02285901829600334
2.036842107772827 1.2157894372940063 0.02188248187303543
2.036842107772827 1.278947353363037 0.02081228978931904
2.036842107772827 1.3421052694320679 0.019762350246310234
2.036842107772827 1.4052631855010986 0.018866384401917458
2.036842107772827 1.4684209823608398 0.017944563180208206
2.036842107772827 1.5315788984298706 0.017115021124482155
2.036842107772827 1.5947368144989014 0.016678988933563232
2.036842107772827 1.6578946113586426 0.01618834212422371
2.036842107772827 1.7210525274276733 0.015662815421819687
2.036842107772827 1.784210443496704 0.01514744758605957
2.036842107772827 1.8473683595657349 0.01468029897660017
2.036842107772827 1.9105262756347656 0.014150111936032772
2.036842107772827 1.9736840724945068 0.013679547235369682
2.036842107772827 2.036842107772827 0.013210264034569263
2.036842107772827 2.0999999046325684 0.012741290964186192
2.0999999046325684 0.8999999761581421 0.029606429859995842
2.0999999046325684 0.9631578922271729 0.024999717250466347
2.0999999046325684 1.0263158082962036 0.023276224732398987
2.0999999046325684 1.0894736051559448 0.023226583376526833
2.0999999046325684 1.1526315212249756 0.022768845781683922
2.0999999046325684 1.2157894372940063 0.021994808688759804
2.0999999046325684 1.278947353363037 0.02100207470357418
2.0999999046325684 1.3421052694320679 0.02002091147005558
2.0999999046325684 1.4052631855010986 0.01911720260977745
2.0999999046325684 1.4684209823608398 0.01825936697423458
2.0999999046325684 1.5315788984298706 0.01737755909562111
2.0999999046325684 1.5947368144989014 0.016799258068203926
2.0999999046325684 1.6578946113586426 0.01633295975625515
2.0999999046325684 1.7210525274276733 0.015785489231348038
2.0999999046325684 1.784210443496704 0.01521261502057314
2.0999999046325684 1.8473683595657349 0.014700152911245823
2.0999999046325684 1.9105262756347656 0.014130462892353535
2.0999999046325684 1.9736840724945068 0.013491789810359478
2.0999999046325684 2.036842107772827 0.012846219353377819
2.0999999046325684 2.0999999046325684 0.012362443841993809


==> Pictures/RealDamage2D/NH/NN4poly_Iso_damage_NH_mean_errs.dat <==
alpha mean std
0.000000 0.004174 0.001659
0.363636 0.003529 0.001474
0.727273 0.003287 0.001088
1.090909 0.003233 0.001199
1.454545 0.003101 0.001194
1.818182 0.003398 0.001592
2.181818 0.002819 0.000859
2.545455 0.002679 0.000889
2.909091 0.002757 0.000884
3.272727 0.002838 0.001064
3.636364 0.002766 0.000914
4.000000 0.002894 0.001058
4.500000 0.002573 0.000853
5.000000 0.002503 0.000768
5.500000 0.002485 0.000735
6.000000 0.002479 0.000722
7.000000 0.002476 0.000715


==> Pictures/RealDamage2D/NH/NN4poly_Iso_damage_NH_rel_max_errs.dat <==
alpha mean std
0.000000 0.003101 0.001704
0.363636 0.004127 0.001988
0.727273 0.004546 0.001838
1.090909 0.005211 0.001235
1.454545 0.007254 0.001616
1.818182 0.011187 0.003978
2.181818 0.016184 0.004698
2.545455 0.014273 0.004032
2.909091 0.013123 0.003676
3.272727 0.012277 0.003595
3.636364 0.012766 0.003510
4.000000 0.012399 0.003568
4.500000 0.011877 0.003605
5.000000 0.011716 0.003583
5.500000 0.011655 0.003574
6.000000 0.011631 0.003571
7.000000 0.011618 0.003569


==> Pictures/RealDamage2D/NH/NN4poly_Iso_damage_NH_rel_quad_errs.dat <==
alpha mean std
0.000000 0.000154 0.000043
0.363636 0.000265 0.000080
0.727273 0.000506 0.000142
1.090909 0.001048 0.000342
1.454545 0.002142 0.000688
1.818182 0.004935 0.002064
2.181818 0.008081 0.002553
2.545455 0.010088 0.003524
2.909091 0.010309 0.003364
3.272727 0.010169 0.003617
3.636364 0.009812 0.003298
4.000000 0.010000 0.003546
4.500000 0.009008 0.003117
5.000000 0.008764 0.002921
5.500000 0.008694 0.002843
6.000000 0.008671 0.002812
7.000000 0.008659 0.002796


==> Pictures/RealDamage2D/STVK/NN4poly_Iso_damage_STVK_mean_errs.dat <==
alpha mean std
0.000000 0.005953 0.000733
0.363636 0.004267 0.000585
0.727273 0.003323 0.000572
1.090909 0.002868 0.000613
1.454545 0.002988 0.000598
1.818182 0.003267 0.000835
2.181818 0.002825 0.000558
2.545455 0.002725 0.000906
2.909091 0.002622 0.000737
3.272727 0.002733 0.000769
3.636364 0.002740 0.000758
4.000000 0.002781 0.000807
4.500000 0.002602 0.000651
5.000000 0.002574 0.000594
5.500000 0.002570 0.000574
6.000000 0.002570 0.000566
7.000000 0.002570 0.000562


==> Pictures/RealDamage2D/STVK/NN4poly_Iso_damage_STVK_rel_max_errs.dat <==
alpha mean std
0.000000 0.018983 0.001796
0.363636 0.013780 0.001413
0.727273 0.011614 0.002578
1.090909 0.010751 0.002976
1.454545 0.013222 0.003127
1.818182 0.013180 0.002389
2.181818 0.013057 0.002936
2.545455 0.014001 0.005111
2.909091 0.013445 0.003939
3.272727 0.014368 0.006222
3.636364 0.013847 0.003433
4.000000 0.013761 0.003709
4.500000 0.013400 0.003582
5.000000 0.013251 0.003548
5.500000 0.013190 0.003537
6.000000 0.013166 0.003534
7.000000 0.013152 0.003532


==> Pictures/RealDamage2D/STVK/NN4poly_Iso_damage_STVK_rel_quad_errs.dat <==
alpha mean std
0.000000 0.017330 0.001586
0.363636 0.010414 0.001354
0.727273 0.008316 0.001449
1.090909 0.007792 0.001739
1.454545 0.008769 0.001743
1.818182 0.009974 0.002134
2.181818 0.009278 0.002031
2.545455 0.009245 0.003133
2.909091 0.009040 0.002602
3.272727 0.009685 0.003039
3.636364 0.009595 0.002743
4.000000 0.009766 0.002996
4.500000 0.009174 0.002579
5.000000 0.009042 0.002408
5.500000 0.009007 0.002342
6.000000 0.008995 0.002316
7.000000 0.008990 0.002302

